Serendipitous detection of the dusty Type IIL SN 1980K with JWST/MIRI

We present mid-infrared (mid-IR) imaging of the Type IIL supernova (SN) 1980K with the James Webb Space Telescope (JWST) more than 40 yr post-explosion. SN 1980K, located in the nearby ($D\approx7$ Mpc) "SN factory" galaxy NGC 6946, was serendipitously captured in JWST/MIRI images taken of the field of SN 2004et in the same galaxy. SN 1980K serves as a promising candidate for studying the transitional phase between young SNe and older SN remnants and also provides a great opportunity to investigate its the close environment. SN 1980K can be identified as a clear and bright point source in all eight MIRI filters from F560W up to F2550W. We fit analytical dust models to the mid-IR spectral energy distribution that reveal a large amount ($M_d \approx 0.002 {M}_{\odot}$) of Si-dominated dust at $T_{dust}\approx 150$ K (accompanied by a hotter dust/gas component), and also computed numerical SED dust models. Radiative transfer modeling of a late-time optical spectrum obtained recently with Keck discloses that an even larger ($\sim 0.24-0.58~{M}_{\odot}$) amount of dust is needed in order for selective extinction to explain the asymmetric line profile shapes observed in SN 1980K. As a conclusion, with JWST, we may see i) pre-existing circumstellar dust heated collisionally (or, partly radiatively), analogous to the equatorial ring of SN 1987A, or ii) the mid-IR component of the presumed newly-formed dust, accompanied by much more colder dust present in the ejecta (as suggested by the late-time the optical spectra).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
